Cosmic Ray Transport and Gamma-Ray Signatures in the Interstellar Medium

The interaction of cosmic rays (CRs) with magnetic fields and the interstelar medium (ISM) leads to the production of nonthermal radiation. Although this has been a topic of study for many years, it still poses many challenges to the understanding of these processes. In this work we present a short review of recent advances in the understanding of CR propagation in magnetohydrodynamical (MHD) turbulence, in particular the process of mirror diffusion, and how it can help explain recent observational constraints for CR diffusion away from sources. We also present preliminary results from Monte Carlo simulations of CR cascading and propagation within a young massive stellar cluster (YMSC), aimed at probing the origin of very-high-energy (VHE) emission from these sources.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

